Improving knockoffs with conditional calibration

The knockoff filter of Barber and Candes (arXiv:1404.5609) is a flexible framework for multiple testing in supervised learning models, based on introducing synthetic predictor variables to control the false discovery rate (FDR). Using the conditional calibration framework of Fithian and Lei (arXiv:2007.10438), we introduce the calibrated knockoff procedure, a method that uniformly improves the power of any fixed-X or model-X knockoff procedure. We show theoretically and empirically that the improvement is especially notable in two contexts where knockoff methods can be nearly powerless: when the rejection set is small, and when the structure of the design matrix in fixed-X knockoffs prevents us from constructing good knockoff variables. In these contexts, calibrated knockoffs even outperform competing FDR-controlling methods like the (dependence-adjusted) procedure Benjamini-Hochberg in many scenarios.

==> figs/algorithm.tikz <==

\def\hypodis{1.2}
\def\opwidth{0.5}
\def\levela{0}
\def\levelb{-1}
\def\levelc{-2}
\def\leveld{-3}
\def\levele{-4}
\def\levelf{-5}

\tikzstyle{hypo} = [draw, circle, minimum height=2em, text centered]
\tikzstyle{op} = [text width=5em, text centered] % font=\bfseries

\begin{tikzpicture}[node distance = 2cm, auto]

% run knockoff
\node [op, black] at (0, \levela) (kn) {knockoff};
% brace: rejected
\draw [decorate, decoration={brace,amplitude=0.5em,raise=-0.5em},yshift=0em]
(\hypodis*1-0.3 + \opwidth, \levela) -- (\hypodis*4+0.3 + \opwidth, \levela) node [black,midway] {knockoff rejects};
% brace: not rejected
\draw [decorate, decoration={brace,amplitude=0.5em,raise=-0.5em},yshift=0em,gray]
(\hypodis*5-0.3 + \opwidth, \levela) -- (\hypodis*10+0.3 + \opwidth, \levela) node [gray,midway] {knockoff doesn't reject};

% filtering
\node [op, black] at (0, \levelb) (filter) {filtering};
% brace: significant
\draw [decorate, decoration={brace,amplitude=0.5em,raise=-0.5em},yshift=0em,red]
(\hypodis*5-0.3 + \opwidth, \levelb) -- (\hypodis*6+0.3 + \opwidth, \levelb) node [red,midway] {show significance};
% brace: not significant
\draw [decorate, decoration={brace,amplitude=0.5em,raise=-0.5em},yshift=0em,gray]
(\hypodis*7-0.3 + \opwidth, \levelb) -- (\hypodis*10+0.3 + \opwidth, \levelb) node [gray,midway] {show no significance};

% hypotheses
\foreach \xf in {1,...,4}
    \node [hypo, black] at (\hypodis * \xf + \opwidth, \levelc) (H\xf) {$H_{\xf}$};
\foreach \xf in {5,...,6}
    \node [hypo, red] at (\hypodis * \xf + \opwidth, \levelc) (H\xf) {$H_{\xf}$};
\foreach \xf in {7,...,8}
    \node [hypo, gray] at (\hypodis * \xf + \opwidth, \levelc) (H\xf) {$H_{\xf}$};
    \draw node[gray] at (\hypodis * 9 + \opwidth, \levelc) (dots) {$\ldots$};
    \node [hypo, gray] at (\hypodis * 10 + \opwidth, \levelc) (H10) {$H_{m}$};

% fallback test
\node [op, black] at (0, \leveld) (fallback) {fallback test};

\node [red] at (\hypodis * 5 + \opwidth, \leveld) (E5) {$\tE_5 \leq 0$};
\node [red] at (\hypodis * 6 + \opwidth, \leveld) (E6) {$\tE_6 > 0$};

\draw[->, red] (H5) to (E5);
\draw[->, red] (H6) to (E6);

% results
\node [op, black] at (0, \levele) (ckn) {cKnockoff rejects};

\foreach \xf in {1,...,5}
    \node [hypo, blue] at (\hypodis * \xf + \opwidth, \levele) (cH\xf) {$H_{\xf}$};
\foreach \xf in {1,...,4}
    \draw[->, blue, dashed] (H\xf) to (cH\xf);
    \draw[->, blue, dashed] (E5) to (cH5);

% property
\draw [decorate, decoration={brace,amplitude=0.5em,raise=-0.5em,mirror},blue]
(\hypodis*1-0.3 + \opwidth, \levelf) -- (\hypodis*5+0.3 + \opwidth, \levelf) node [blue,midway,yshift=-1.5em] {FDR control + uniform improvement};

% helper
\draw[->] (kn) to (filter);
\draw[->] (filter) to (fallback);
\draw[->] (fallback) to (ckn);

\end{tikzpicture}

==> figs/compute_Ej.tikz <==
% \tikzstyle{every node}=[font=\fontsize{8}{8}\selectfont]

\tikzstyle{decision} = [diamond, draw,
    text width=4.5em, text badly centered, inner sep=0em]
\tikzstyle{block} = [rectangle, draw,
    text width=7em, text centered, rounded corners, minimum height=4em]
    
\tikzstyle{line} = [draw, -latex']


\begin{tikzpicture}[node distance = 9em, auto]

% col1
\node [block] (goal) {write $E_j = \int f_j^+ - f_j^-$};

% col2
\node [block, right of = goal, yshift=5em] (fp) {$\Omega^+_j = \text{supp}(f_j^+)$};
\node [block, right of = goal, yshift=-5em] (fm) {$\tOmega^-_j = $ any set (see Appendix~B.2 for examples)};

% col3
\node [block, right of = fp, yshift=-5em] (MC) {Sample $\vct z_k$ from $ \tOmega_j = \Omega^+_j \cup \tOmega^-_j$};

% col4
\node [block, right of = MC] (compute) {compute confidence interval of $\tE_j$ from $\vct z_1 , \ldots, \vct z_k$};

% col5
\node [decision, right of=compute] (confidence) {confidence interval exclude $0$?};
\coordinate [above of=confidence, node distance = 6em] (hide) {};

% col6
\node [block, below of=confidence, node distance=8em] (decide) {decide if $\tE_j \leq 0$};
 
% Draw edges
\path [line] (goal) -- (fp);
\path [line] (goal) -- (fm);
\path [line] (fp) -- (MC);
\path [line] (fm) -- (MC);
\path [line] (MC) -- (compute);
\path [line] (compute) -- (confidence);
\path [line] (confidence) -- node {yes} (decide);
\draw [-] (confidence) -- node {no} (hide);
\path [line] (hide) -| (MC);

\end{tikzpicture}
